Selective linear segmentation for detecting relevant parameter changes

Change-point processes are one flexible approach to model long time series. We propose a method to uncover which model parameter truly vary when a change-point is detected. Given a set of breakpoints, we use a penalized likelihood approach to select the best set of parameters that changes over time and we prove that the penalty function leads to a consistent selection of the true model. Estimation is carried out via the deterministic annealing expectation-maximization algorithm. Our method accounts for model selection uncertainty and associates a probability to all the possible time-varying parameter specifications. Monte Carlo simulations highlight that the method works well for many time series models including heteroskedastic processes. For a sample of 14 Hedge funds (HF) strategies, using an asset based style pricing model, we shed light on the promising ability of our method to detect the time-varying dynamics of risk exposures as well as to forecast HF returns.

==> Graph/FH_model_Forecast_05_2.txt <==
list()


==> Graph/FH_model_best_model_new.txt <==
[[1]]
Bayesian estimation  
dependent variable: y 
Sample size N: 265 
AR order: 0 
Intercept term: yes 
Exogenous variables: (7)  X1 X2 X3 X4 X5 X6 X7 
 
****** 
Number of regimes 
Intercept        X1        X2        X3        X4        X5        X6        X7        se 
        1         2         2         2         2         1         1         1         1 

Coefficients in difference: 
                          Intercept         X1         X2        X3         X4           X5         X6         X7
1994-03-01 | 2000-04-01 | 0.4732162  0.4388019  0.1053347 -2.564343 -12.335256 -0.009455636 0.01380865 0.01001357
2000-05-01 | 2006-11-01 | 0.0000000 -0.2394556  0.0000000  0.000000   9.598703  0.000000000 0.00000000 0.00000000
2006-12-01 | 2012-07-01 | 0.0000000  0.0000000 -0.1693218  3.043354   0.000000  0.000000000 0.00000000 0.00000000
2012-08-01 | 2016-03-01 | 0.0000000  0.0000000  0.0000000  0.000000   0.000000  0.000000000 0.00000000 0.00000000

Coefficients in level: 
                                  Intercept         X1          X2         X3          X4           X5          X6         X7
1994-03-01 | 2000-04-01 | coef | 0.47321618 0.43880192  0.10533466 -2.5643432 -12.3352556 -0.009455636 0.013808647 0.01001357
                        |   sd | 0.08030813 0.03558452  0.02808391  0.5294918   1.4869782  0.005699376 0.004464865 0.00591883
2000-05-01 | 2006-11-01 | coef | 0.47321618 0.19934634  0.10533466 -2.5643432  -2.7365522 -0.009455636 0.013808647 0.01001357
                        |   sd | 0.08030813 0.02347543  0.02808391  0.5294918   0.5360458  0.005699376 0.004464865 0.00591883
2006-12-01 | 2012-07-01 | coef | 0.47321618 0.19934634 -0.06398712  0.4790108  -2.7365522 -0.009455636 0.013808647 0.01001357
                        |   sd | 0.08030813 0.02347543  0.05393092  0.6110450   0.5360458  0.005699376 0.004464865 0.00591883
2012-08-01 | 2016-03-01 | coef | 0.47321618 0.19934634 -0.06398712  0.4790108  -2.7365522 -0.009455636 0.013808647 0.01001357
                        |   sd | 0.08030813 0.02347543  0.05393092  0.6110450   0.5360458  0.005699376 0.004464865 0.00591883

Residual standard error (se.):  1.26 
Marginal likelihood (%):  35.346 


[[2]]
Bayesian estimation  
dependent variable: y 
Sample size N: 265 
AR order: 1 
Intercept term: yes 
Exogenous variables: (7)  X1 X2 X3 X4 X5 X6 X7 
 
****** 
Number of regimes 
Intercept       AR1        X1        X2        X3        X4        X5        X6        X7        se 
        1         2         3         3         1         2         1         3         1         1 

Coefficients in difference: 
                          Intercept        AR1          X1          X2        X3        X4           X5           X6           X7
1994-03-01 | 1998-07-01 | 0.2778526  0.5612363  0.04929954  0.05658628 -1.083155 -1.801549 -0.008347065  0.003455739 -0.007551797
1998-08-01 | 2007-08-01 | 0.0000000  0.0000000  0.00000000  0.00000000  0.000000  0.000000  0.000000000  0.000000000  0.000000000
2007-09-01 | 2011-02-01 | 0.0000000 -0.5400923  0.19104328 -0.30969697  0.000000 -3.182303  0.000000000 -0.033965136  0.000000000
2011-03-01 | 2016-03-01 | 0.0000000  0.0000000 -0.17738056  0.25606303  0.000000  0.000000  0.000000000  0.032705191  0.000000000

Coefficients in level: 
                                  Intercept        AR1         X1           X2         X3         X4           X5           X6           X7
1994-03-01 | 1998-07-01 | coef | 0.27785258 0.56123628 0.04929954  0.056586279 -1.0831547 -1.8015491 -0.008347065  0.003455739 -0.007551797
                        |   sd | 0.08077407 0.06684566 0.02320885  0.026378955  0.4190853  0.9405457  0.005338089  0.005103642  0.005521121
1998-08-01 | 2007-08-01 | coef | 0.27785258 0.56123628 0.04929954  0.056586279 -1.0831547 -1.8015491 -0.008347065  0.003455739 -0.007551797
                        |   sd | 0.08077407 0.06684566 0.02320885  0.026378955  0.4190853  0.9405457  0.005338089  0.005103642  0.005521121
2007-09-01 | 2011-02-01 | coef | 0.27785258 0.02114398 0.24034283 -0.253110688 -1.0831547 -4.9838518 -0.008347065 -0.030509397 -0.007551797
                        |   sd | 0.08077407 0.06741213 0.03791807  0.074240494  0.4190853  0.7362858  0.005338089  0.009751506  0.005521121
2011-03-01 | 2016-03-01 | coef | 0.27785258 0.02114398 0.06296227  0.002952342 -1.0831547 -4.9838518 -0.008347065  0.002195794 -0.007551797
                        |   sd | 0.08077407 0.06741213 0.04868588  0.075325879  0.4190853  0.7362858  0.005338089  0.008889294  0.005521121

Residual standard error (se.):  1.17 
Marginal likelihood (%):  73.812 


[[3]]
Bayesian estimation  
dependent variable: y 
Sample size N: 265 
AR order: 0 
Intercept term: yes 
Exogenous variables: (7)  X1 X2 X3 X4 X5 X6 X7 
 
****** 
Number of regimes 
Intercept        X1        X2        X3        X4        X5        X6        X7        se 
        2         2         2         1         2         1         1         2         1 

Coefficients in difference: 
                          Intercept         X1         X2         X3        X4           X5          X6          X7
1994-03-01 | 1998-12-01 |  1.227233 -1.1223296 -0.6204973 0.03753077 -3.660398 -0.001716431 0.003110767 -0.03106067
1999-01-01 | 2008-11-01 | -1.139750  0.3118291  0.2958130 0.00000000  0.000000  0.000000000 0.000000000  0.00000000
2008-12-01 | 2016-03-01 |  0.000000  0.0000000  0.0000000 0.00000000  5.508992  0.000000000 0.000000000  0.03974112

Coefficients in level: 
                                  Intercept          X1          X2         X3        X4           X5          X6           X7
1994-03-01 | 1998-12-01 | coef | 1.22723323 -1.12232962 -0.62049726 0.03753077 -3.660398 -0.001716431 0.003110767 -0.031060667
                        |   sd | 0.32901972  0.07637900  0.11086831 0.72924350  1.156565  0.010283751 0.008173487  0.013208441
1999-01-01 | 2008-11-01 | coef | 0.08748316 -0.81050054 -0.32468427 0.03753077 -3.660398 -0.001716431 0.003110767 -0.031060667
                        |   sd | 0.16106993  0.04036596  0.05097553 0.72924350  1.156565  0.010283751 0.008173487  0.013208441
2008-12-01 | 2016-03-01 | coef | 0.08748316 -0.81050054 -0.32468427 0.03753077  1.848594 -0.001716431 0.003110767  0.008680455
                        |   sd | 0.16106993  0.04036596  0.05097553 0.72924350  1.288667  0.010283751 0.008173487  0.016705164

Residual standard error (se.):  2.26 
Marginal likelihood (%):  58.378 


[[4]]
Bayesian estimation  
dependent variable: y 
Sample size N: 265 
AR order: 1 
Intercept term: yes 
Exogenous variables: (7)  X1 X2 X3 X4 X5 X6 X7 
 
****** 
Number of regimes 
Intercept       AR1        X1        X2        X3        X4        X5        X6        X7        se 
        2         2         2         1         2         1         1         1         1         1 

Coefficients in difference: 
                           Intercept        AR1         X1        X2        X3        X4          X5            X6         X7
1994-03-01 | 2000-09-01 | -0.7104943  0.3735296  0.9063896 0.1374193  2.144631 -3.696577 -0.02493919 -0.0005684653 0.01393184
2000-10-01 | 2016-03-01 |  1.0375143 -0.2904346 -0.5781693 0.0000000 -4.524062  0.000000  0.00000000  0.0000000000 0.00000000

Coefficients in level: 
                                  Intercept        AR1         X1         X2        X3        X4          X5            X6         X7
1994-03-01 | 2000-09-01 | coef | -0.7104943 0.37352955 0.90638958 0.13741932  2.144631 -3.696577 -0.02493919 -0.0005684653 0.01393184
                        |   sd |  0.3095488 0.05342793 0.07442971 0.05308127  1.328114  1.231176  0.01195776  0.0095171292 0.01226798
2000-10-01 | 2016-03-01 | coef |  0.3270200 0.08309500 0.32822023 0.13741932 -2.379432 -3.696577 -0.02493919 -0.0005684653 0.01393184
                        |   sd |  0.2060902 0.08332958 0.04828829 0.05308127  1.041235  1.231176  0.01195776  0.0095171292 0.01226798

Residual standard error (se.):  2.64 
Marginal likelihood (%):  48.589 


[[5]]
Bayesian estimation  
dependent variable: y 
Sample size N: 265 
AR order: 1 
Intercept term: yes 
Exogenous variables: (7)  X1 X2 X3 X4 X5 X6 X7 
 
****** 
Number of regimes 
Intercept       AR1        X1        X2        X3        X4        X5        X6        X7        se 
        2         1         2         1         1         2         1         1         1         1 

Coefficients in difference: 
                           Intercept         AR1         X1           X2        X3        X4          X5         X6         X7
1994-03-01 | 1998-08-01 |  0.7056299 0.001807284 0.07326649 -0.002779542 -1.244204 -1.431917 -0.01574516 0.01312667 0.01664463
1998-09-01 | 2008-10-01 |  0.0000000 0.000000000 0.00000000  0.000000000  0.000000  0.000000  0.00000000 0.00000000 0.00000000
2008-11-01 | 2013-10-01 | -1.4851615 0.000000000 0.28575158  0.000000000  0.000000 -5.358476  0.00000000 0.00000000 0.00000000
2013-11-01 | 2016-03-01 |  0.0000000 0.000000000 0.00000000  0.000000000  0.000000  0.000000  0.00000000 0.00000000 0.00000000

Coefficients in level: 
                                  Intercept         AR1         X1           X2        X3        X4          X5          X6         X7
1994-03-01 | 1998-08-01 | coef |  0.7056299 0.001807284 0.07326649 -0.002779542 -1.244204 -1.431917 -0.01574516 0.013126666 0.01664463
                        |   sd |  0.1863138 0.058381571 0.04387815  0.047546542  0.784995  1.278986  0.01097130 0.008478922 0.01104166
1998-09-01 | 2008-10-01 | coef |  0.7056299 0.001807284 0.07326649 -0.002779542 -1.244204 -1.431917 -0.01574516 0.013126666 0.01664463
                        |   sd |  0.1863138 0.058381571 0.04387815  0.047546542  0.784995  1.278986  0.01097130 0.008478922 0.01104166
2008-11-01 | 2013-10-01 | coef | -0.7795316 0.001807284 0.35901807 -0.002779542 -1.244204 -6.790393 -0.01574516 0.013126666 0.01664463
                        |   sd |  0.2639744 0.058381571 0.06320001  0.047546542  0.784995  1.332974  0.01097130 0.008478922 0.01104166
2013-11-01 | 2016-03-01 | coef | -0.7795316 0.001807284 0.35901807 -0.002779542 -1.244204 -6.790393 -0.01574516 0.013126666 0.01664463
                        |   sd |  0.2639744 0.058381571 0.06320001  0.047546542  0.784995  1.332974  0.01097130 0.008478922 0.01104166

Residual standard error (se.):  2.37 
Marginal likelihood (%):  65.323 


[[6]]
Bayesian estimation  
dependent variable: y 
Sample size N: 265 
AR order: 1 
Intercept term: yes 
Exogenous variables: (7)  X1 X2 X3 X4 X5 X6 X7 
 
****** 
Number of regimes 
Intercept       AR1        X1        X2        X3        X4        X5        X6        X7        se 
        3         3         3         3         2         1         1         1         1         1 

Coefficients in difference: 
                           Intercept        AR1         X1          X2         X3        X4         X5          X6           X7
1994-03-01 | 1998-11-01 |  0.1667301  0.3380723  0.3765664  0.09361311 -0.5905066 -1.928762 -0.0105085 0.002203082 0.0006692286
1998-12-01 | 2007-04-01 |  0.3549864  0.0000000 -0.2417926  0.00000000  0.0000000  0.000000  0.0000000 0.000000000 0.0000000000
2007-05-01 | 2010-06-01 |  0.0000000 -0.3338633  0.1380892 -0.26254419  1.9950780  0.000000  0.0000000 0.000000000 0.0000000000
2010-07-01 | 2016-03-01 | -0.6490765  0.2661175  0.0000000  0.17166596  0.0000000  0.000000  0.0000000 0.000000000 0.0000000000

Coefficients in level: 
                                   Intercept         AR1         X1           X2         X3         X4           X5          X6           X7
1994-03-01 | 1998-11-01 | coef |  0.16673011 0.338072312 0.37656644  0.093613108 -0.5905066 -1.9287619 -0.010508500 0.002203082 0.0006692286
                        |   sd |  0.13711912 0.048061452 0.03157012  0.021035819  0.3585955  0.4574323  0.004258213 0.003402858 0.0043802367
1998-12-01 | 2007-04-01 | coef |  0.52171650 0.338072312 0.13477384  0.093613108 -0.5905066 -1.9287619 -0.010508500 0.002203082 0.0006692286
                        |   sd |  0.08855637 0.048061452 0.02186349  0.021035819  0.3585955  0.4574323  0.004258213 0.003402858 0.0043802367
2007-05-01 | 2010-06-01 | coef |  0.52171650 0.004209026 0.27286305 -0.168931085  1.4045714 -1.9287619 -0.010508500 0.002203082 0.0006692286
                        |   sd |  0.08855637 0.083536604 0.02355278  0.059696619  0.4648796  0.4574323  0.004258213 0.003402858 0.0043802367
2010-07-01 | 2016-03-01 | coef | -0.12735995 0.270326498 0.27286305  0.002734875  1.4045714 -1.9287619 -0.010508500 0.002203082 0.0006692286
                        |   sd |  0.11813511 0.063706533 0.02355278  0.054942768  0.4648796  0.4574323  0.004258213 0.003402858 0.0043802367

Residual standard error (se.):  0.92 
Marginal likelihood (%):  64.519 


[[7]]
Bayesian estimation  
dependent variable: y 
Sample size N: 265 
AR order: 1 
Intercept term: yes 
Exogenous variables: (7)  X1 X2 X3 X4 X5 X6 X7 
 
****** 
Number of regimes 
Intercept       AR1        X1        X2        X3        X4        X5        X6        X7        se 
        1         1         2         1         1         2         1         1         1         1 

Coefficients in difference: 
                          Intercept       AR1         X1         X2        X3        X4         X5          X6          X7
1994-03-01 | 1998-08-01 | 0.3983962 0.2334816  0.4509325 0.06681449 0.2242411  6.210683 -0.0161599 0.003277035 0.001679444
1998-09-01 | 2002-07-01 | 0.0000000 0.0000000 -0.2976328 0.00000000 0.0000000 -8.211267  0.0000000 0.000000000 0.000000000
2002-08-01 | 2016-03-01 | 0.0000000 0.0000000  0.0000000 0.00000000 0.0000000  0.000000  0.0000000 0.000000000 0.000000000

Coefficients in level: 
                                  Intercept        AR1         X1         X2        X3         X4         X5          X6          X7
1994-03-01 | 1998-08-01 | coef | 0.39839619 0.23348158 0.45093248 0.06681449 0.2242411  6.2106831 -0.0161599 0.003277035 0.001679444
                        |   sd | 0.07270134 0.04188568 0.03578982 0.02133799 0.3622157  2.4573124  0.0048754 0.003840233 0.005026886
1998-09-01 | 2002-07-01 | coef | 0.39839619 0.23348158 0.15329969 0.06681449 0.2242411 -2.0005834 -0.0161599 0.003277035 0.001679444
                        |   sd | 0.07270134 0.04188568 0.01793776 0.02133799 0.3622157  0.4639593  0.0048754 0.003840233 0.005026886
2002-08-01 | 2016-03-01 | coef | 0.39839619 0.23348158 0.15329969 0.06681449 0.2242411 -2.0005834 -0.0161599 0.003277035 0.001679444
                        |   sd | 0.07270134 0.04188568 0.01793776 0.02133799 0.3622157  0.4639593  0.0048754 0.003840233 0.005026886

Residual standard error (se.):  1.06 
Marginal likelihood (%):  72.844 


[[8]]
Bayesian estimation  
dependent variable: y 
Sample size N: 265 
AR order: 1 
Intercept term: yes 
Exogenous variables: (7)  X1 X2 X3 X4 X5 X6 X7 
 
****** 
Number of regimes 
Intercept       AR1        X1        X2        X3        X4        X5        X6        X7        se 
        2         3         3         3         1         1         1         1         1         1 

Coefficients in difference: 
                           Intercept        AR1         X1         X2          X3        X4          X5          X6           X7
1994-03-01 | 2000-02-01 |  0.3764618  0.3182780  0.3096350  0.1040941 -0.08847461 -2.827827 -0.01318662 0.004259683 -0.002901239
2000-03-01 | 2007-04-01 |  0.0000000  0.0000000 -0.1542133  0.0000000  0.00000000  0.000000  0.00000000 0.000000000  0.000000000
2007-05-01 | 2009-08-01 |  0.0000000 -0.4178995  0.0000000 -0.3241966  0.00000000  0.000000  0.00000000 0.000000000  0.000000000
2009-09-01 | 2016-03-01 | -0.6025535  0.3685943  0.2065486  0.2275590  0.00000000  0.000000  0.00000000 0.000000000  0.000000000

Coefficients in level: 
                                   Intercept         AR1         X1           X2          X3         X4          X5          X6           X7
1994-03-01 | 2000-02-01 | coef |  0.37646181  0.31827799 0.30963498  0.104094139 -0.08847461 -2.8278271 -0.01318662 0.004259683 -0.002901239
                        |   sd |  0.09474541  0.05428676 0.03276906  0.024896701  0.38270286  0.5738389  0.00515029 0.004094248  0.005397704
2000-03-01 | 2007-04-01 | coef |  0.37646181  0.31827799 0.15542166  0.104094139 -0.08847461 -2.8278271 -0.01318662 0.004259683 -0.002901239
                        |   sd |  0.09474541  0.05428676 0.02459021  0.024896701  0.38270286  0.5738389  0.00515029 0.004094248  0.005397704
2007-05-01 | 2009-08-01 | coef |  0.37646181 -0.09962150 0.15542166 -0.220102492 -0.08847461 -2.8278271 -0.01318662 0.004259683 -0.002901239
                        |   sd |  0.09474541  0.10281479 0.02459021  0.091384374  0.38270286  0.5738389  0.00515029 0.004094248  0.005397704
2009-09-01 | 2016-03-01 | coef | -0.22609166  0.26897276 0.36197023  0.007456539 -0.08847461 -2.8278271 -0.01318662 0.004259683 -0.002901239
                        |   sd |  0.13641155  0.06401513 0.03788415  0.059491859  0.38270286  0.5738389  0.00515029 0.004094248  0.005397704

Residual standard error (se.):  1.13 
Marginal likelihood (%):  29.355 


[[9]]
Bayesian estimation  
dependent variable: y 
Sample size N: 265 
AR order: 0 
Intercept term: yes 
Exogenous variables: (7)  X1 X2 X3 X4 X5 X6 X7 
 
****** 
Number of regimes 
Intercept        X1        X2        X3        X4        X5        X6        X7        se 
        2         1         1         1         1         2         1         1         1 

Coefficients in difference: 
                           Intercept       X1         X2        X3         X4          X5          X6           X7
1994-03-01 | 2001-08-01 |  0.8134921 0.108798 0.05727631 -0.259726 -0.8201577 -0.03003727 0.002999459 -0.002452219
2001-09-01 | 2007-01-01 | -0.6154767 0.000000 0.00000000  0.000000  0.0000000  0.02489375 0.000000000  0.000000000
2007-02-01 | 2011-04-01 |  0.0000000 0.000000 0.00000000  0.000000  0.0000000  0.00000000 0.000000000  0.000000000
2011-05-01 | 2016-03-01 |  0.0000000 0.000000 0.00000000  0.000000  0.0000000  0.00000000 0.000000000  0.000000000

Coefficients in level: 
                                  Intercept         X1         X2         X3         X4           X5          X6           X7
1994-03-01 | 2001-08-01 | coef | 0.81349209 0.10879803 0.05727631 -0.2597260 -0.8201577 -0.030037265 0.002999459 -0.002452219
                        |   sd | 0.09432432 0.01392104 0.01785832  0.2903481  0.3749454  0.006261715 0.003239263  0.004206709
2001-09-01 | 2007-01-01 | coef | 0.19801538 0.10879803 0.05727631 -0.2597260 -0.8201577 -0.005143513 0.002999459 -0.002452219
                        |   sd | 0.06995532 0.01392104 0.01785832  0.2903481  0.3749454  0.004882197 0.003239263  0.004206709
2007-02-01 | 2011-04-01 | coef | 0.19801538 0.10879803 0.05727631 -0.2597260 -0.8201577 -0.005143513 0.002999459 -0.002452219
                        |   sd | 0.06995532 0.01392104 0.01785832  0.2903481  0.3749454  0.004882197 0.003239263  0.004206709
2011-05-01 | 2016-03-01 | coef | 0.19801538 0.10879803 0.05727631 -0.2597260 -0.8201577 -0.005143513 0.002999459 -0.002452219
                        |   sd | 0.06995532 0.01392104 0.01785832  0.2903481  0.3749454  0.004882197 0.003239263  0.004206709

Residual standard error (se.):  0.9 
Marginal likelihood (%):  40.851 


[[10]]
Bayesian estimation  
dependent variable: y 
Sample size N: 265 
AR order: 1 
Intercept term: yes 
Exogenous variables: (7)  X1 X2 X3 X4 X5 X6 X7 
 
****** 
Number of regimes 
Intercept       AR1        X1        X2        X3        X4        X5        X6        X7        se 
        1         1         4         3         1         2         1         4         1         1 

Coefficients in difference: 
                          Intercept       AR1          X1            X2        X3         X4           X5           X6         X7
1994-03-01 | 1999-04-01 |   0.32376 0.2708291  0.08094637 -0.0006209188 -1.297855 -10.124997 -0.001028505 -0.008057186 0.00326337
1999-05-01 | 2007-06-01 |   0.00000 0.0000000 -0.09118445  0.0000000000  0.000000   6.986521  0.000000000  0.013084396 0.00000000
2007-07-01 | 2010-06-01 |   0.00000 0.0000000  0.23847007 -0.2330118820  0.000000   0.000000  0.000000000 -0.039630096 0.00000000
2010-07-01 | 2016-03-01 |   0.00000 0.0000000 -0.18528763  0.2190649348  0.000000   0.000000  0.000000000  0.030634303 0.00000000

Coefficients in level: 
                                 Intercept        AR1          X1            X2         X3          X4           X5           X6          X7
1994-03-01 | 1999-04-01 | coef |  0.323760 0.27082914  0.08094637 -0.0006209188 -1.2978551 -10.1249969 -0.001028505 -0.008057186 0.003263370
                        |   sd |  0.057718 0.03970706  0.02686698  0.0189418017  0.2970682   1.2287471  0.003989533  0.005131437 0.003988182
1999-05-01 | 2007-06-01 | coef |  0.323760 0.27082914 -0.01023808 -0.0006209188 -1.2978551  -3.1384761 -0.001028505  0.005027210 0.003263370
                        |   sd |  0.057718 0.03970706  0.02113217  0.0189418017  0.2970682   0.4180457  0.003989533  0.005278752 0.003988182
2007-07-01 | 2010-06-01 | coef |  0.323760 0.27082914  0.22823199 -0.2336328008 -1.2978551  -3.1384761 -0.001028505 -0.034602886 0.003263370
                        |   sd |  0.057718 0.03970706  0.02934797  0.0570448481  0.2970682   0.4180457  0.003989533  0.007347134 0.003988182
2010-07-01 | 2016-03-01 | coef |  0.323760 0.27082914  0.04294436 -0.0145678660 -1.2978551  -3.1384761 -0.001028505 -0.003968584 0.003263370
                        |   sd |  0.057718 0.03970706  0.03076018  0.0516386076  0.2970682   0.4180457  0.003989533  0.006225040 0.003988182

Residual standard error (se.):  0.85 
Marginal likelihood (%):  91.96 


[[11]]
Bayesian estimation  
dependent variable: y 
Sample size N: 265 
AR order: 0 
Intercept term: yes 
Exogenous variables: (7)  X1 X2 X3 X4 X5 X6 X7 
 
****** 
Number of regimes 
Intercept        X1        X2        X3        X4        X5        X6        X7        se 
        2         2         1         1         2         1         1         1         1 

Coefficients in difference: 
                           Intercept         X1          X2        X3        X4           X5         X6          X7
1994-03-01 | 2001-01-01 |  1.0458080  0.3303463 -0.03686559 -2.552852 -16.25667 -0.007238078 0.02109665 0.007482724
2001-02-01 | 2007-07-01 |  0.0000000 -0.2532527  0.00000000  0.000000  13.37731  0.000000000 0.00000000 0.000000000
2007-08-01 | 2016-03-01 | -0.6892877  0.0000000  0.00000000  0.000000   0.00000  0.000000000 0.00000000 0.000000000

Coefficients in level: 
                                 Intercept         X1          X2        X3          X4           X5          X6          X7
1994-03-01 | 2001-01-01 | coef | 1.0458080 0.33034633 -0.03686559 -2.552852 -16.2566652 -0.007238078 0.021096651 0.007482724
                        |   sd | 0.1768795 0.05683213  0.04529715  0.740378   2.4253327  0.009983907 0.008096738 0.010669192
2001-02-01 | 2007-07-01 | coef | 1.0458080 0.07709361 -0.03686559 -2.552852  -2.8793517 -0.007238078 0.021096651 0.007482724
                        |   sd | 0.1768795 0.04279107  0.04529715  0.740378   0.9325477  0.009983907 0.008096738 0.010669192
2007-08-01 | 2016-03-01 | coef | 0.3565203 0.07709361 -0.03686559 -2.552852  -2.8793517 -0.007238078 0.021096651 0.007482724
                        |   sd | 0.2264815 0.04279107  0.04529715  0.740378   0.9325477  0.009983907 0.008096738 0.010669192

Residual standard error (se.):  2.25 
Marginal likelihood (%):  36.274 


[[12]]
Bayesian estimation  
dependent variable: y 
Sample size N: 265 
AR order: 0 
Intercept term: yes 
Exogenous variables: (7)  X1 X2 X3 X4 X5 X6 X7 
 
****** 
Number of regimes 
Intercept        X1        X2        X3        X4        X5        X6        X7        se 
        2         3         4         1         1         1         3         1         1 

Coefficients in difference: 
                           Intercept         X1         X2         X3        X4           X5          X6          X7
1994-03-01 | 2000-12-01 |  0.7001286  0.6261526  0.3976158 -0.2649752 -1.724985 -0.003673252  0.01175144 0.006573166
2001-01-01 | 2006-11-01 |  0.0000000 -0.4046043 -0.3136340  0.0000000  0.000000  0.000000000  0.00000000 0.000000000
2006-12-01 | 2009-05-01 |  0.0000000  0.1956609 -0.5465611  0.0000000  0.000000  0.000000000 -0.02947534 0.000000000
2009-06-01 | 2016-03-01 | -0.7126447  0.0000000  0.4918519  0.0000000  0.000000  0.000000000  0.02554622 0.000000000

Coefficients in level: 
                                   Intercept         X1          X2         X3        X4           X5           X6          X7
1994-03-01 | 2000-12-01 | coef |  0.70012857 0.62615264  0.39761579 -0.2649752 -1.724985 -0.003673252  0.011751442 0.006573166
                        |   sd |  0.09384192 0.03166514  0.03215393  0.4019788  0.533545  0.005646503  0.005556027 0.005998491
2001-01-01 | 2006-11-01 | coef |  0.70012857 0.22154830  0.08398182 -0.2649752 -1.724985 -0.003673252  0.011751442 0.006573166
                        |   sd |  0.09384192 0.03705141  0.05201379  0.4019788  0.533545  0.005646503  0.005556027 0.005998491
2006-12-01 | 2009-05-01 | coef |  0.70012857 0.41720916 -0.46257931 -0.2649752 -1.724985 -0.003673252 -0.017723896 0.006573166
                        |   sd |  0.09384192 0.03029259  0.10161165  0.4019788  0.533545  0.005646503  0.010764399 0.005998491
2009-06-01 | 2016-03-01 | coef | -0.01251612 0.41720916  0.02927257 -0.2649752 -1.724985 -0.003673252  0.007822327 0.006573166
                        |   sd |  0.14170145 0.03029259  0.06078348  0.4019788  0.533545  0.005646503  0.008271393 0.005998491

Residual standard error (se.):  1.24 
Marginal likelihood (%):  71.195 


[[13]]
Bayesian estimation  
dependent variable: y 
Sample size N: 265 
AR order: 0 
Intercept term: yes 
Exogenous variables: (7)  X1 X2 X3 X4 X5 X6 X7 
 
****** 
Number of regimes 
Intercept        X1        X2        X3        X4        X5        X6        X7        se 
        1         1         1         1         1         1         1         1         1 

Coefficients in difference: 
                          Intercept         X1          X2        X3         X4         X5         X6         X7
1994-03-01 | 1999-08-01 | 0.5702403 0.01977727 -0.04264305 -1.190878 -0.8033614 0.03093524 0.04723853 0.02863987
1999-09-01 | 2007-02-01 | 0.0000000 0.00000000  0.00000000  0.000000  0.0000000 0.00000000 0.00000000 0.00000000
2007-03-01 | 2016-03-01 | 0.0000000 0.00000000  0.00000000  0.000000  0.0000000 0.00000000 0.00000000 0.00000000

Coefficients in level: 
                                 Intercept         X1          X2         X3         X4         X5         X6         X7
1994-03-01 | 1999-08-01 | coef | 0.5702403 0.01977727 -0.04264305 -1.1908776 -0.8033614 0.03093524 0.04723853 0.02863987
                        |   sd | 0.1950441 0.04718989  0.06191504  0.9709267  1.2726300 0.01346166 0.01111740 0.01443350
1999-09-01 | 2007-02-01 | coef | 0.5702403 0.01977727 -0.04264305 -1.1908776 -0.8033614 0.03093524 0.04723853 0.02863987
                        |   sd | 0.1950441 0.04718989  0.06191504  0.9709267  1.2726300 0.01346166 0.01111740 0.01443350
2007-03-01 | 2016-03-01 | coef | 0.5702403 0.01977727 -0.04264305 -1.1908776 -0.8033614 0.03093524 0.04723853 0.02863987
                        |   sd | 0.1950441 0.04718989  0.06191504  0.9709267  1.2726300 0.01346166 0.01111740 0.01443350

Residual standard error (se.):  3.11 
Marginal likelihood (%):  46.193 


[[14]]
Bayesian estimation  
dependent variable: y 
Sample size N: 265 
AR order: 0 
Intercept term: yes 
Exogenous variables: (7)  X1 X2 X3 X4 X5 X6 X7 
 
****** 
Number of regimes 
Intercept        X1        X2        X3        X4        X5        X6        X7        se 
        1         2         1         1         3         1         1         1         1 

Coefficients in difference: 
                          Intercept         X1         X2         X3        X4           X5          X6          X7
1994-03-01 | 2000-10-01 | 0.6196421 0.03989778 0.01937276 -0.2190961 -1.612552 -0.007299533 0.008833257 0.001847921
2000-11-01 | 2007-07-01 | 0.0000000 0.00000000 0.00000000  0.0000000  0.000000  0.000000000 0.000000000 0.000000000
2007-08-01 | 2009-05-01 | 0.0000000 0.11103575 0.00000000  0.0000000 -3.427252  0.000000000 0.000000000 0.000000000
2009-06-01 | 2016-03-01 | 0.0000000 0.00000000 0.00000000  0.0000000  3.300938  0.000000000 0.000000000 0.000000000

Coefficients in level: 
                                  Intercept         X1         X2         X3         X4           X5          X6          X7
1994-03-01 | 2000-10-01 | coef | 0.61964211 0.03989778 0.01937276 -0.2190961 -1.6125523 -0.007299533 0.008833257 0.001847921
                        |   sd | 0.07051839 0.02118822 0.02289761  0.3704099  0.8898860  0.004936223 0.003930915 0.005167450
2000-11-01 | 2007-07-01 | coef | 0.61964211 0.03989778 0.01937276 -0.2190961 -1.6125523 -0.007299533 0.008833257 0.001847921
                        |   sd | 0.07051839 0.02118822 0.02289761  0.3704099  0.8898860  0.004936223 0.003930915 0.005167450
2007-08-01 | 2009-05-01 | coef | 0.61964211 0.15093353 0.01937276 -0.2190961 -5.0398046 -0.007299533 0.008833257 0.001847921
                        |   sd | 0.07051839 0.02619299 0.02289761  0.3704099  0.5830376  0.004936223 0.003930915 0.005167450
2009-06-01 | 2016-03-01 | coef | 0.61964211 0.15093353 0.01937276 -0.2190961 -1.7388665 -0.007299533 0.008833257 0.001847921
                        |   sd | 0.07051839 0.02619299 0.02289761  0.3704099  0.7478818  0.004936223 0.003930915 0.005167450

Residual standard error (se.):  1.11 
Marginal likelihood (%):  19.928 



